Triads of Conics Associated with a Triangle

We revisit constructions based on triads of conics with foci at pairs of vertices of a reference triangle. We find that their 6 vertices lie on well-known conics, whose type we analyze. We give conditions for these to be circles and/or degenerate. In the latter case, we study the locus of their center.

==> 000_comments.txt <==
- Renamed all figures as "figure_xx" where "xx" is the figure number.

- Regarding ``Page 16, Figure 16 (left): Draw the external Soddy circle (dashed purple straight line)'', it is already drawn.

- Proofs of Prop. 6 and 7 were missing, so we added ``The claim was obtained via manipulation and simplification with a Computer Algebra System (CAS).''.

- Prop. 17, Page 16, line -4:
If it is possible (if expressions are not too long), give the coordinates of X8: done.
